Prompt X-ray emission from Fast Radio Bursts -- Upper limits with AstroSat

Fast Radio Bursts (FRBs) are short lived ($\sim$ msec), energetic transients (having a peak flux density of $\sim$ Jy) with no known prompt emission in other energy bands. We present results of a search for prompt X-ray emissions from 41 FRBs using the Cadmium Zinc Telluride Imager (CZTI) on AstroSat which continuously monitors $\sim70\%$ of the sky. Our searches on various timescales in the 20-200 keV range, did not yield any counterparts in this hard X-ray band. We calculate upper limits on hard X-ray flux, in the same energy range and convert them to upper bounds for $\eta$: the ratio X-ray to radio fluence of FRBs. We find $\eta \leq 10^{8-10}$ for hard X-ray emission. Our results will help constrain the theoretical models of FRBs as the models become more quantitative and nearer, brighter FRBs are discovered.

==> CZTI_param_ascii.txt <==
\begin{deluxetable}{cc}
\tablehead{\colhead{Parameter} & \colhead{Value}}
\startdata
CZT module clean threshold & 1000 counts \\
CZT pixel clean threshold & 100 counts \\
Energy range & 20 -- 200 keV \\
Energy bin (qualitative search) & 20 keV \\
Background de-trending & 20s Savitzky Golay filter \\
Search window (tsearch) & -10s to +10s \\
Search timescales (tbin) & 0.01~s, 0.1s, 1s
\enddata
\end{deluxetable}


==> CZTI_param_mrt.txt <==
Title: Prompt X-ray emission from Fast Radio Bursts Upper limits with AstroSat 
Authors: Anumarlapudi A., Bhalerao V., Tendulkar S.P., Balasubramanian A. 
Table: Parameters used for CZTI search 
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1- 31 A31    ---     Parameter  Data reduction and Search parameters
  33- 59 A27    ---     Value      Values 
      61 A1     ---     Flag       Flag (1)
--------------------------------------------------------------------------------
Note (1):
    a = Modules with more than 1000 counts in one second are flagged as noisy, 
        and suppressed for that one second duration. The typical count rates 
        in each module are ~ 5-10 counts per second.
    b = Pixels with more than 100 counts in one second are flagged as noisy, 
        and suppressed for that one second duration.
--------------------------------------------------------------------------------
CZT module clean threshold      1000 counts                 a 
CZT pixel clean threshold       100 counts                  b 
Energy range                    20-200 KeV                    
Energy bin (qualitative search) 20 KeV                        
Background de-trending          20s (Savitzky Golay Filter)   
Search window (tsearch)         -10s to +10s                  
Search timescales (tbin)        0.01s, 0.1s, 1.0s             


==> FRB_Xray_limits_ascii.txt <==
\begin{deluxetable}{ccccccccc}
\tablehead{\colhead{FRB} & \colhead{Radio_flux} & \colhead{Radio_fluence} & \colhead{tbin} & \colhead{alpha} & \colhead{Xray_fluence} & \colhead{Xray_fluence_iterated} & \colhead{Eta/1e9} & \colhead{Eta_iterated/1e9}}
\startdata
FRB190806 & 3.91 & 46.8 & 0.01 & -1.19 & 1.6e-07 & 1.65e-07 & 0.34 & 0.35 \\
 &  &  & 0.1 & -1.25 & 3.67e-07 & 3.84e-07 & 0.78 & 0.82 \\
 &  &  & 1.0 & -1.33 & 5.69e-07 & 6.03e-07 & 1.21 & 1.29 \\
FRB190714 & 4.7 & 8.0 & 0.01 & -1.24 & 7.38e-08 & 7.47e-08 & 0.92 & 0.93 \\
 &  &  & 0.1 & -1.3 & 1.67e-07 & 1.69e-07 & 2.08 & 2.11 \\
 &  &  & 1.0 & -1.38 & 2.72e-07 & 2.76e-07 & 3.4 & 3.45 \\
FRB190711 & 4.1 & 28.0 & 0.01 & -1.16 & 4.33e-07 & 4.44e-07 & 1.55 & 1.59 \\
 &  &  & 0.1 & -1.22 & 9.72e-07 & 1.01e-06 & 3.47 & 3.6 \\
 &  &  & 1.0 & -1.3 & 1.55e-06 & 1.64e-06 & 5.55 & 5.85 \\
FRB190523 & 666.7 & 280.0 & 0.01 & -1.42 & 1.53e-07 & 1.61e-07 & 0.05 & 0.06 \\
 &  &  & 0.1 & -1.48 & 3.51e-07 & 3.74e-07 & 0.13 & 0.13 \\
 &  &  & 1.0 & -1.56 & 5.56e-07 & 6.02e-07 & 0.2 & 0.21 \\
FRB190322 & 11.8 & 16.0 & 0.01 & -1.23 & 2.15e-07 & 2.23e-07 & 1.35 & 1.39 \\
 &  &  & 0.1 & -1.29 & 4.83e-07 & 5.07e-07 & 3.02 & 3.17 \\
 &  &  & 1.0 & -1.37 & 7.53e-07 & 8.02e-07 & 4.7 & 5.01 \\
FRB181228 & 19.2 & 23.8 & 0.01 & -1.28 & 9.74e-08 & 9.6e-08 & 0.41 & 0.4 \\
 &  &  & 0.1 & -1.36 & 1.38e-07 & 1.36e-07 & 0.58 & 0.57 \\
 &  &  & 1.0 & -1.44 & 2.08e-07 & 2.04e-07 & 0.87 & 0.85 \\
FRB181017 & 161.0 & 51.5 & 0.01 & -1.39 & 6.8e-08 & 6.51e-08 & 0.13 & 0.13 \\
 &  &  & 0.1 & -1.47 & 9.7e-08 & 9.2e-08 & 0.19 & 0.18 \\
 &  &  & 1.0 & -1.55 & 1.45e-07 & 1.36e-07 & 0.28 & 0.26 \\
FRB180817.J1533+42 & 70.3 & 26.0 & 0.01 & -1.3 & 2.17e-07 & 2.31e-07 & 0.83 & 0.89 \\
 &  &  & 0.1 & -1.36 & 4.84e-07 & 5.22e-07 & 1.86 & 2.01 \\
 &  &  & 1.0 & -1.43 & 7.57e-07 & 8.33e-07 & 2.91 & 3.2 \\
FRB180814.J1554+74 & 138.9 & 25.0 & 0.01 & -1.35 & 1.18e-07 & 1.21e-07 & 0.47 & 0.48 \\
 &  &  & 0.1 & -1.41 & 2.71e-07 & 2.78e-07 & 1.08 & 1.11 \\
 &  &  & 1.0 & -1.49 & 4.31e-07 & 4.46e-07 & 1.72 & 1.78 \\
FRB180812.J0112+80 & 14.4 & 18.0 & 0.01 & -1.25 & 1.26e-07 & 1.29e-07 & 0.7 & 0.72 \\
 &  &  & 0.1 & -1.31 & 2.91e-07 & 3.01e-07 & 1.62 & 1.67 \\
 &  &  & 1.0 & -1.39 & 4.41e-07 & 4.62e-07 & 2.45 & 2.57 \\
FRB180810.J1159+83 & 60.7 & 17.0 & 0.01 & -1.2 & 1.85e-06 & 2e-06 & 10.89 & 11.74 \\
 &  &  & 0.1 & -1.26 & 4.29e-06 & 4.74e-06 & 25.24 & 27.89 \\
 &  &  & 1.0 & -1.33 & 6.91e-06 & 7.89e-06 & 40.66 & 46.39 \\
FRB180806.J1515+75 & 34.8 & 24.0 & 0.01 & -1.27 & 2.22e-07 & 2.3e-07 & 0.93 & 0.96 \\
 &  &  & 0.1 & -1.33 & 5.1e-07 & 5.34e-07 & 2.13 & 2.23 \\
 &  &  & 1.0 & -1.4 & 8.1e-07 & 8.6e-07 & 3.37 & 3.58 \\
FRB180801.J2130+72 & 54.9 & 28.0 & 0.01 & -1.29 & 2.01e-07 & 2.1e-07 & 0.72 & 0.75 \\
 &  &  & 0.1 & -1.35 & 4.58e-07 & 4.85e-07 & 1.64 & 1.73 \\
 &  &  & 1.0 & -1.43 & 7.21e-07 & 7.75e-07 & 2.57 & 2.77 \\
FRB180730.J0353+87 & 119.0 & 50.0 & 0.01 & -1.31 & 2.8e-07 & 2.875e-07 & 0.56 & 0.58 \\
 &  &  & 0.1 & -1.37 & 6.42e-07 & 6.64e-07 & 1.28 & 1.33 \\
 &  &  & 1.0 & -1.44 & 9.96e-07 & 1.04e-06 & 1.99 & 2.08 \\
FRB180729.J0558+56 & 112.5 & 9.0 & 0.01 & -1.3 & 3.34e-07 & 3.52e-07 & 3.71 & 3.91 \\
 &  &  & 0.1 & -1.36 & 7.47e-07 & 7.98e-07 & 8.3 & 8.86 \\
 &  &  & 1.0 & -1.43 & 1.22e-06 & 1.33e-06 & 13.59 & 14.76 \\
FRB180727.J1311+26 & 18.0 & 14.0 & 0.01 & -1.21 & 4.93e-07 & 5.08e-07 & 3.52 & 3.63 \\
 &  &  & 0.1 & -1.27 & 1.09e-06 & 1.14e-06 & 7.82 & 8.15 \\
 &  &  & 1.0 & -1.34 & 1.72e-06 & 1.82e-06 & 12.32 & 13.02 \\
FRB180725.J0613+67 & 38.7 & 12.0 & 0.01 & -1.25 & 3.73e-07 & 3.96e-07 & 3.11 & 3.3 \\
 &  &  & 0.1 & -1.31 & 8.73e-07 & 9.43e-07 & 7.28 & 7.86 \\
 &  &  & 1.0 & -1.38 & 1.39e-06 & 1.53e-06 & 11.57 & 12.77 \\
FRB180528 & 15.8 & 32.0 & 0.01 & -1.24 & 1.21e-06 & 1.31e-06 & 3.77 & 4.1 \\
 &  &  & 0.1 & -1.3 & 2.752e-06 & 3.07e-06 & 8.6 & 9.6 \\
 &  &  & 1.0 & -1.38 & 4.32e-06 & 4.97e-06 & 13.49 & 15.55 \\
FRB180525 & 78.9 & 299.8 & 0.01 & -1.35 & 8.14e-08 & 8.23e-08 & 0.03 & 0.03 \\
 &  &  & 0.1 & -1.42 & 1.85e-07 & 1.87e-07 & 0.06 & 0.06 \\
 &  &  & 1.0 & -1.5 & 2.94e-07 & 2.99e-07 & 0.1 & 0.1 \\
FRB180430 & 147.5 & 177.0 & 0.01 & -1.32 & 2.85e-07 & 3.065e-07 & 0.16 & 0.17 \\
 &  &  & 0.1 & -1.39 & 6.43e-07 & 7.03e-07 & 0.36 & 0.4 \\
 &  &  & 1.0 & -1.46 & 1.04e-06 & 1.16e-06 & 0.59 & 0.65 \\
FRB180324 & 16.5 & 71.0 & 0.01 & -1.26 & 1.59e-07 & 1.64e-07 & 0.22 & 0.23 \\
 &  &  & 0.1 & -1.32 & 3.57e-07 & 3.72e-07 & 0.5 & 0.52 \\
 &  &  & 1.0 & -1.4 & 5.46e-07 & 5.76e-07 & 0.77 & 0.81 \\
FRB180315 & 23.3 & 55.9 & 0.01 & -1.2 & 9.84e-07 & 1.03e-06 & 1.76 & 1.84 \\
 &  &  & 0.1 & -1.26 & 2.25e-06 & 2.39e-06 & 4.03 & 4.28 \\
 &  &  & 1.0 & -1.34 & 3.48e-06 & 3.77e-06 & 6.22 & 6.74 \\
FRB180311 & 0.2 & 2.4 & 0.01 & -1.02 & 5.435e-07 & 5.46e-07 & 22.64 & 22.76 \\
 &  &  & 0.1 & -1.08 & 1.2e-06 & 1.23e-06 & 50.17 & 51.25 \\
 &  &  & 1.0 & -1.16 & 2.01e-06 & 2.095e-06 & 83.68 & 87.28 \\
FRB180301 & 0.5 & 1.5 & 0.01 & -1.11 & 1.72e-07 & 1.74e-07 & 11.46 & 11.63 \\
 &  &  & 0.1 & -1.17 & 3.86e-07 & 3.95e-07 & 25.71 & 26.33 \\
 &  &  & 1.0 & -1.25 & 6.21e-07 & 6.44e-07 & 41.39 & 42.96 \\
FRB180212 & 53.0 & 95.9 & 0.01 & -1.34 & 8.71e-08 & 8.75e-08 & 0.09 & 0.09 \\
 &  &  & 0.1 & -1.4 & 2.03e-07 & 2.05e-07 & 0.21 & 0.21 \\
 &  &  & 1.0 & -1.47 & 3.44e-07 & 3.48e-07 & 0.36 & 0.36 \\
FRB180130 & 23.1 & 94.7 & 0.01 & -1.18 & 1.25e-06 & 1.35e-06 & 1.32 & 1.42 \\
 &  &  & 0.1 & -1.25 & 2.86e-06 & 3.14e-06 & 3.01 & 3.32 \\
 &  &  & 1.0 & -1.32 & 4.79e-06 & 5.45e-06 & 5.06 & 5.76 \\
FRB180119 & 40.7 & 109.9 & 0.01 & -1.31 & 1.07e-07 & 1.1e-07 & 0.1 & 0.1 \\
 &  &  & 0.1 & -1.38 & 2.36e-07 & 2.44e-07 & 0.21 & 0.22 \\
 &  &  & 1.0 & -1.46 & 3.85e-07 & 4.02e-07 & 0.35 & 0.37 \\
FRB180110 & 128.1 & 409.9 & 0.01 & -1.33 & 2.21e-07 & 2.36e-07 & 0.05 & 0.06 \\
 &  &  & 0.1 & -1.39 & 5.1e-07 & 5.54e-07 & 0.12 & 0.14 \\
 &  &  & 1.0 & -1.47 & 7.88e-07 & 8.74e-07 & 0.19 & 0.21 \\
FRB171213 & 88.6 & 132.9 & 0.01 & -1.33 & 1.68e-07 & 1.77e-07 & 0.13 & 0.13 \\
 &  &  & 0.1 & -1.39 & 3.82e-07 & 4.08e-07 & 0.29 & 0.31 \\
 &  &  & 1.0 & -1.47 & 6.14e-07 & 6.67e-07 & 0.46 & 0.5 \\
FRB171209 & 0.92 & 2.3 & 0.01 & -1.28 & 1.9e-07 & 1.79e-07 & 8.26 & 7.78 \\
 &  &  & 0.1 & -1.3 & 2.8e-07 & 2.98e-07 & 12.17 & 12.96 \\
 &  &  & 1.0 & -1.32 & 4.5e-07 & 4.77e-07 & 19.57 & 20.74 \\
FRB171020 & 117.6 & 376.3 & 0.01 & -1.37 & 9e-08 & 9.05e-08 & 0.02 & 0.02 \\
 &  &  & 0.1 & -1.43 & 1.99e-07 & 2.01e-07 & 0.05 & 0.05 \\
 &  &  & 1.0 & -1.51 & 3.36e-07 & 3.4e-07 & 0.09 & 0.09 \\
FRB171019 & 40.5 & 218.7 & 0.01 & -1.34 & 5.93e-08 & 5.92e-08 & 0.03 & 0.03 \\
 &  &  & 0.1 & -1.4 & 1.3e-07 & 1.3e-07 & 0.06 & 0.06 \\
 &  &  & 1.0 & -1.48 & 2.22e-07 & 2.23e-07 & 0.1 & 0.1 \\
FRB171003 & 40.5 & 81.0 & 0.01 & -1.25 & 4.42e-07 & 4.5e-07 & 0.55 & 0.56 \\
 &  &  & 0.1 & -1.32 & 1.01e-06 & 1.03e-06 & 1.24 & 1.27 \\
 &  &  & 1.0 & -1.39 & 1.72e-06 & 1.78e-06 & 2.13 & 2.2 \\
FRB170906 & 29.6 & 74.0 & 0.01 & -1.28 & 1.62e-07 & 1.68e-07 & 0.22 & 0.23 \\
 &  &  & 0.1 & -1.34 & 3.68e-07 & 3.86e-07 & 0.5 & 0.52 \\
 &  &  & 1.0 & -1.42 & 6.01e-07 & 6.39e-07 & 0.81 & 0.86 \\
FRB170827 & 50.3 & 19.9 & 0.01 & -1.32 & 1.1e-07 & 1.15e-07 & 0.55 & 0.58 \\
 &  &  & 0.1 & -1.38 & 2.44e-07 & 2.58e-07 & 1.23 & 1.3 \\
 &  &  & 1.0 & -1.45 & 3.97e-07 & 4.25e-07 & 2.0 & 2.14 \\
FRB170707 & 14.8 & 51.8 & 0.01 & -1.26 & 1.42e-07 & 1.46e-07 & 0.27 & 0.28 \\
 &  &  & 0.1 & -1.32 & 3.13e-07 & 3.25e-07 & 0.6 & 0.63 \\
 &  &  & 1.0 & -1.4 & 5.05e-07 & 5.32e-07 & 0.98 & 1.03 \\
FRB170606 & 0.5 & 1782.0 & 0.01 & -1.02 & 1.38e-06 & 1.39e-06 & 0.08 & 0.08 \\
 &  &  & 0.1 & -1.08 & 3.13e-06 & 3.21e-06 & 0.18 & 0.18 \\
 &  &  & 1.0 & -1.15 & 4.75e-06 & 5.01e-06 & 0.27 & 0.28 \\
FRB170428 & 7.7 & 33.9 & 0.01 & -1.2 & 2.715e-07 & 2.8e-07 & 0.8 & 0.83 \\
 &  &  & 0.1 & -1.27 & 6.13e-07 & 6.38e-07 & 1.81 & 1.88 \\
 &  &  & 1.0 & -1.34 & 9.71e-07 & 1.03e-06 & 2.86 & 3.03 \\
FRB170416 & 19.4 & 97.0 & 0.01 & -1.22 & 4.525e-07 & 4.79e-07 & 0.47 & 0.49 \\
 &  &  & 0.1 & -1.28 & 1e-06 & 1.085e-06 & 1.04 & 1.12 \\
 &  &  & 1.0 & -1.36 & 1.56e-06 & 1.73e-06 & 1.61 & 1.78 \\
FRB160608 & 4.3 & 38.7 & 0.01 & -1.11 & 1.88e-06 & 1.29e-06 & 4.85 & 3.34 \\
 &  &  & 0.1 & -1.17 & 4.25e-06 & 3e-06 & 10.99 & 7.75 \\
 &  &  & 1.0 & -1.25 & 6.69e-06 & 4.87e-06 & 17.29 & 12.57 \\
FRB151230 & 0.4 & 1.9 & 0.01 & -1.1 & 1.78e-07 & 1.8e-07 & 9.36 & 9.49 \\
 &  &  & 0.1 & -1.16 & 4e-07 & 4.09e-07 & 21.05 & 21.54 \\
 &  &  & 1.0 & -1.24 & 6.76e-07 & 7e-07 & 35.57 & 36.87
\enddata
\end{deluxetable}


==> FRB_Xray_limits_mrt.txt <==
Title: Prompt X-ray emission from Fast Radio Bursts Upper limits with AstroSat 
Authors: Anumarlapudi A., Bhalerao V., Tendulkar S.P., Balasubramanian A. 
Table: CZTI fluence limits on X-rays from FRBs
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label       Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---    Name        Name designated to FRB
  20- 25 F6.2   Jy     RFlux       Radio Flux
  27- 32 F6.1   Jy.ms  RFluence    Radio Fluence
  34- 37 F4.2   s      tbin        Binning time for X-ray data
  39- 43 F5.2   ---    Sp-Index    Power law index 
  45- 53 E9.3   mJ/m2  XFluence-1  X-ray Fluence; index = -1
  55- 63 E9.3   mJ/m2  XFluenceMax X-ray Fluence; index = alpha (1)
  65- 69 F5.2   10+9   ratio       X-ray/Radio fluence ratio; index= -1 
  71- 76 F6.3   10+9   ratioMax    X-ray/Radio fluence ratio; index= alpha (1)
  78-138 A61    ---    Ref         Reference to original detection
--------------------------------------------------------------------------------
Note (1): An index of alpha represents the power law index that is consistent 
          with the radio observartions under the assumption of a single source 
          spectrum from X-ray to radio.  
--------------------------------------------------------------------------------
FRB190806            3.91   46.8 0.01 -1.19 1.600e-07 1.650e-07  0.34  0.350 Gupta et al. (2019a) [2019ATel12995....1G] 
FRB190806            3.91   46.8 0.10 -1.25 3.670e-07 3.840e-07  0.78  0.820 Gupta et al. (2019a) [2019ATel12995....1G] 
FRB190806            3.91   46.8 1.00 -1.33 5.690e-07 6.030e-07  1.21  1.290 Gupta et al. (2019a) [2019ATel12995....1G] 
FRB190714            4.70    8.0 0.01 -1.24 7.380e-08 7.470e-08  0.92  0.930 Bhandari et al. (2019) [2019ATel12940....1B]  
FRB190714            4.70    8.0 0.10 -1.30 1.670e-07 1.690e-07  2.08  2.110 Bhandari et al. (2019) [2019ATel12940....1B]  
FRB190714            4.70    8.0 1.00 -1.38 2.720e-07 2.760e-07  3.40  3.450 Bhandari et al. (2019) [2019ATel12940....1B]  
FRB190711            4.10   28.0 0.01 -1.16 4.330e-07 4.440e-07  1.55  1.590 Shannon et al. (2019) [2019ATel12922....1S]  
FRB190711            4.10   28.0 0.10 -1.22 9.720e-07 1.010e-06  3.47  3.600 Shannon et al. (2019) [2019ATel12922....1S]  
FRB190711            4.10   28.0 1.00 -1.30 1.550e-06 1.640e-06  5.55  5.850 Shannon et al. (2019) [2019ATel12922....1S]  
FRB190523          666.70  280.0 0.01 -1.42 1.530e-07 1.610e-07  0.05  0.060 Ravi et al. (2019) [2019Natur..572..352R]  
FRB190523          666.70  280.0 0.10 -1.48 3.510e-07 3.740e-07  0.13  0.130 Ravi et al. (2019) [2019Natur..572..352R]  
FRB190523          666.70  280.0 1.00 -1.56 5.560e-07 6.020e-07  0.20  0.210 Ravi et al. (2019) [2019Natur..572..352R]  
FRB190322           11.80   16.0 0.01 -1.23 2.150e-07 2.230e-07  1.35  1.390 Gupta et al. (2019b) [2019ATel12610....1G]  
FRB190322           11.80   16.0 0.10 -1.29 4.830e-07 5.070e-07  3.02  3.170 Gupta et al. (2019b) [2019ATel12610....1G]  
FRB190322           11.80   16.0 1.00 -1.37 7.530e-07 8.020e-07  4.70  5.010 Gupta et al. (2019b) [2019ATel12610....1G]  
FRB181228           19.20   23.8 0.01 -1.28 9.740e-08 9.600e-08  0.41  0.400 Farah et al. (2019) [2019MNRAS.488.2989F]  
FRB181228           19.20   23.8 0.10 -1.36 1.380e-07 1.360e-07  0.58  0.570 Farah et al. (2019) [2019MNRAS.488.2989F]  
FRB181228           19.20   23.8 1.00 -1.44 2.080e-07 2.040e-07  0.87  0.850 Farah et al. (2019) [2019MNRAS.488.2989F]  
FRB181017          161.00   51.5 0.01 -1.39 6.800e-08 6.510e-08  0.13  0.130 Farah et al. (2019) [2019MNRAS.488.2989F]  
FRB181017          161.00   51.5 0.10 -1.47 9.700e-08 9.200e-08  0.19  0.180 Farah et al. (2019) [2019MNRAS.488.2989F]  
FRB181017          161.00   51.5 1.00 -1.55 1.450e-07 1.360e-07  0.28  0.260 Farah et al. (2019) [2019MNRAS.488.2989F]  
FRB180817.J1533+42  70.30   26.0 0.01 -1.30 2.170e-07 2.310e-07  0.83  0.890 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180817.J1533+42  70.30   26.0 0.10 -1.36 4.840e-07 5.220e-07  1.86  2.010 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180817.J1533+42  70.30   26.0 1.00 -1.43 7.570e-07 8.330e-07  2.91  3.200 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180814.J1554+74 138.90   25.0 0.01 -1.35 1.180e-07 1.210e-07  0.47  0.480 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180814.J1554+74 138.90   25.0 0.10 -1.41 2.710e-07 2.780e-07  1.08  1.110 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180814.J1554+74 138.90   25.0 1.00 -1.49 4.310e-07 4.460e-07  1.72  1.780 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180812.J0112+80  14.40   18.0 0.01 -1.25 1.260e-07 1.290e-07  0.70  0.720 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180812.J0112+80  14.40   18.0 0.10 -1.31 2.910e-07 3.010e-07  1.62  1.670 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180812.J0112+80  14.40   18.0 1.00 -1.39 4.410e-07 4.620e-07  2.45  2.570 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180810.J1159+83  60.70   17.0 0.01 -1.20 1.850e-06 2.000e-06 10.89 11.740 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180810.J1159+83  60.70   17.0 0.10 -1.26 4.290e-06 4.740e-06 25.24 27.890 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180810.J1159+83  60.70   17.0 1.00 -1.33 6.910e-06 7.890e-06 40.66 46.390 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180806.J1515+75  34.80   24.0 0.01 -1.27 2.220e-07 2.300e-07  0.93  0.960 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180806.J1515+75  34.80   24.0 0.10 -1.33 5.100e-07 5.340e-07  2.13  2.230 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180806.J1515+75  34.80   24.0 1.00 -1.40 8.100e-07 8.600e-07  3.37  3.580 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180801.J2130+72  54.90   28.0 0.01 -1.29 2.010e-07 2.100e-07  0.72  0.750 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180801.J2130+72  54.90   28.0 0.10 -1.35 4.580e-07 4.850e-07  1.64  1.730 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180801.J2130+72  54.90   28.0 1.00 -1.43 7.210e-07 7.750e-07  2.57  2.770 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180730.J0353+87 119.00   50.0 0.01 -1.31 2.800e-07 2.875e-07  0.56  0.580 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180730.J0353+87 119.00   50.0 0.10 -1.37 6.420e-07 6.640e-07  1.28  1.330 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180730.J0353+87 119.00   50.0 1.00 -1.44 9.960e-07 1.040e-06  1.99  2.080 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180729.J0558+56 112.50    9.0 0.01 -1.30 3.340e-07 3.520e-07  3.71  3.910 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180729.J0558+56 112.50    9.0 0.10 -1.36 7.470e-07 7.980e-07  8.30  8.860 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180729.J0558+56 112.50    9.0 1.00 -1.43 1.220e-06 1.330e-06 13.59 14.760 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180727.J1311+26  18.00   14.0 0.01 -1.21 4.930e-07 5.080e-07  3.52  3.630 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180727.J1311+26  18.00   14.0 0.10 -1.27 1.090e-06 1.140e-06  7.82  8.150 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180727.J1311+26  18.00   14.0 1.00 -1.34 1.720e-06 1.820e-06 12.32 13.020 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180725.J0613+67  38.70   12.0 0.01 -1.25 3.730e-07 3.960e-07  3.11  3.300 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180725.J0613+67  38.70   12.0 0.10 -1.31 8.730e-07 9.430e-07  7.28  7.860 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180725.J0613+67  38.70   12.0 1.00 -1.38 1.390e-06 1.530e-06 11.57 12.770 CHIME/FRB Collaboration et al. (2019b) [2019Natur..566..230C] 
FRB180528           15.80   32.0 0.01 -1.24 1.210e-06 1.310e-06  3.77  4.100 Farah et al. (2019) [2019MNRAS.488.2989F]  
FRB180528           15.80   32.0 0.10 -1.30 2.752e-06 3.070e-06  8.60  9.600 Farah et al. (2019) [2019MNRAS.488.2989F]  
FRB180528           15.80   32.0 1.00 -1.38 4.320e-06 4.970e-06 13.49 15.550 Farah et al. (2019) [2019MNRAS.488.2989F]  
FRB180525           78.90  299.8 0.01 -1.35 8.140e-08 8.230e-08  0.03  0.030 Macquart et al. (2019) [2019ApJ...872L.L19M]  
FRB180525           78.90  299.8 0.10 -1.42 1.850e-07 1.870e-07  0.06  0.060 Macquart et al. (2019) [2019ApJ...872L.L19M]  
FRB180525           78.90  299.8 1.00 -1.50 2.940e-07 2.990e-07  0.10  0.100 Macquart et al. (2019) [2019ApJ...872L.L19M]  
FRB180430          147.50  177.0 0.01 -1.32 2.850e-07 3.065e-07  0.16  0.170 Qiu et al. (2019) [2019MNRAS.486..166Q]  
FRB180430          147.50  177.0 0.10 -1.39 6.430e-07 7.030e-07  0.36  0.400 Qiu et al. (2019) [2019MNRAS.486..166Q]  
FRB180430          147.50  177.0 1.00 -1.46 1.040e-06 1.160e-06  0.59  0.650 Qiu et al. (2019) [2019MNRAS.486..166Q]  
FRB180324           16.50   71.0 0.01 -1.26 1.590e-07 1.640e-07  0.22  0.230 Macquart et al. (2019) [2019ApJ...872L.L19M]  
FRB180324           16.50   71.0 0.10 -1.32 3.570e-07 3.720e-07  0.50  0.520 Macquart et al. (2019) [2019ApJ...872L.L19M]  
FRB180324           16.50   71.0 1.00 -1.40 5.460e-07 5.760e-07  0.77  0.810 Macquart et al. (2019) [2019ApJ...872L.L19M]  
FRB180315           23.30   55.9 0.01 -1.20 9.840e-07 1.030e-06  1.76  1.840 Macquart et al. (2019) [2019ApJ...872L.L19M]  
FRB180315           23.30   55.9 0.10 -1.26 2.250e-06 2.390e-06  4.03  4.280 Macquart et al. (2019) [2019ApJ...872L.L19M]  
FRB180315           23.30   55.9 1.00 -1.34 3.480e-06 3.770e-06  6.22  6.740 Macquart et al. (2019) [2019ApJ...872L.L19M]  
FRB180311            0.20    2.4 0.01 -1.02 5.435e-07 5.460e-07 22.64 22.760 Oslowski et al. (2019) [2019MNRAS.488..868O]  
FRB180311            0.20    2.4 0.10 -1.08 1.200e-06 1.230e-06 50.17 51.250 Oslowski et al. (2019) [2019MNRAS.488..868O]  
FRB180311            0.20    2.4 1.00 -1.16 2.010e-06 2.095e-06 83.68 87.280 Oslowski et al. (2019) [2019MNRAS.488..868O]  
FRB180301            0.50    1.5 0.01 -1.11 1.720e-07 1.740e-07 11.46 11.630 Price et al. (2018) [2018ATel11376....1P]  
FRB180301            0.50    1.5 0.10 -1.17 3.860e-07 3.950e-07 25.71 26.330 Price et al. (2018) [2018ATel11376....1P]  
FRB180301            0.50    1.5 1.00 -1.25 6.210e-07 6.440e-07 41.39 42.960 Price et al. (2018) [2018ATel11376....1P]  
FRB180212           53.00   95.9 0.01 -1.34 8.710e-08 8.750e-08  0.09  0.090 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180212           53.00   95.9 0.10 -1.40 2.030e-07 2.050e-07  0.21  0.210 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180212           53.00   95.9 1.00 -1.47 3.440e-07 3.480e-07  0.36  0.360 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180130           23.10   94.7 0.01 -1.18 1.250e-06 1.350e-06  1.32  1.420 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180130           23.10   94.7 0.10 -1.25 2.860e-06 3.140e-06  3.01  3.320 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180130           23.10   94.7 1.00 -1.32 4.790e-06 5.450e-06  5.06  5.760 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180119           40.70  109.9 0.01 -1.31 1.070e-07 1.100e-07  0.10  0.100 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180119           40.70  109.9 0.10 -1.38 2.360e-07 2.440e-07  0.21  0.220 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180119           40.70  109.9 1.00 -1.46 3.850e-07 4.020e-07  0.35  0.370 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180110          128.10  409.9 0.01 -1.33 2.210e-07 2.360e-07  0.05  0.060 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180110          128.10  409.9 0.10 -1.39 5.100e-07 5.540e-07  0.12  0.140 Shannon et al. (2018) [2018Natur..562..386S] 
FRB180110          128.10  409.9 1.00 -1.47 7.880e-07 8.740e-07  0.19  0.210 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171213           88.60  132.9 0.01 -1.33 1.680e-07 1.770e-07  0.13  0.130 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171213           88.60  132.9 0.10 -1.39 3.820e-07 4.080e-07  0.29  0.310 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171213           88.60  132.9 1.00 -1.47 6.140e-07 6.670e-07  0.46  0.500 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171209            0.92    2.3 0.01 -1.28 1.900e-07 1.790e-07  8.26  7.780 Oslowski et al. (2019) [2019MNRAS.488..868O]  
FRB171209            0.92    2.3 0.10 -1.30 2.800e-07 2.980e-07 12.17 12.960 Oslowski et al. (2019) [2019MNRAS.488..868O]  
FRB171209            0.92    2.3 1.00 -1.32 4.500e-07 4.770e-07 19.57 20.740 Oslowski et al. (2019) [2019MNRAS.488..868O]  
FRB171020          117.60  376.3 0.01 -1.37 9.000e-08 9.050e-08  0.02  0.020 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171020          117.60  376.3 0.10 -1.43 1.990e-07 2.010e-07  0.05  0.050 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171020          117.60  376.3 1.00 -1.51 3.360e-07 3.400e-07  0.09  0.090 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171019           40.50  218.7 0.01 -1.34 5.930e-08 5.920e-08  0.03  0.030 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171019           40.50  218.7 0.10 -1.40 1.300e-07 1.300e-07  0.06  0.060 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171019           40.50  218.7 1.00 -1.48 2.220e-07 2.230e-07  0.10  0.100 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171003           40.50   81.0 0.01 -1.25 4.420e-07 4.500e-07  0.55  0.560 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171003           40.50   81.0 0.10 -1.32 1.010e-06 1.030e-06  1.24  1.270 Shannon et al. (2018) [2018Natur..562..386S] 
FRB171003           40.50   81.0 1.00 -1.39 1.720e-06 1.780e-06  2.13  2.200 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170906           29.60   74.0 0.01 -1.28 1.620e-07 1.680e-07  0.22  0.230 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170906           29.60   74.0 0.10 -1.34 3.680e-07 3.860e-07  0.50  0.520 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170906           29.60   74.0 1.00 -1.42 6.010e-07 6.390e-07  0.81  0.860 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170827           50.30   19.9 0.01 -1.32 1.100e-07 1.150e-07  0.55  0.580 Farah et al. (2017) [2017ATel10697....1F]  
FRB170827           50.30   19.9 0.10 -1.38 2.440e-07 2.580e-07  1.23  1.300 Farah et al. (2017) [2017ATel10697....1F]  
FRB170827           50.30   19.9 1.00 -1.45 3.970e-07 4.250e-07  2.00  2.140 Farah et al. (2017) [2017ATel10697....1F]  
FRB170707           14.80   51.8 0.01 -1.26 1.420e-07 1.460e-07  0.27  0.280 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170707           14.80   51.8 0.10 -1.32 3.130e-07 3.250e-07  0.60  0.630 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170707           14.80   51.8 1.00 -1.40 5.050e-07 5.320e-07  0.98  1.030 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170606            0.50 1782.0 0.01 -1.02 1.380e-06 1.390e-06  0.08  0.080 Rodin & Fedorova(2018) [2018ATel11932....1R]  
FRB170606            0.50 1782.0 0.10 -1.08 3.130e-06 3.210e-06  0.18  0.180 Rodin & Fedorova(2018) [2018ATel11932....1R]  
FRB170606            0.50 1782.0 1.00 -1.15 4.750e-06 5.010e-06  0.27  0.280 Rodin & Fedorova(2018) [2018ATel11932....1R]  
FRB170428            7.70   33.9 0.01 -1.20 2.715e-07 2.800e-07  0.80  0.830 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170428            7.70   33.9 0.10 -1.27 6.130e-07 6.380e-07  1.81  1.880 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170428            7.70   33.9 1.00 -1.34 9.710e-07 1.030e-06  2.86  3.030 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170416           19.40   97.0 0.01 -1.22 4.525e-07 4.790e-07  0.47  0.490 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170416           19.40   97.0 0.10 -1.28 1.000e-06 1.085e-06  1.04  1.120 Shannon et al. (2018) [2018Natur..562..386S] 
FRB170416           19.40   97.0 1.00 -1.36 1.560e-06 1.730e-06  1.61  1.780 Shannon et al. (2018) [2018Natur..562..386S] 
FRB160608            4.30   38.7 0.01 -1.11 1.880e-06 1.290e-06  4.85  3.340 Caleb et al. (2018) [2018IAUS..337..322C]  
FRB160608            4.30   38.7 0.10 -1.17 4.250e-06 3.000e-06 10.99  7.750 Caleb et al. (2018) [2018IAUS..337..322C]  
FRB160608            4.30   38.7 1.00 -1.25 6.690e-06 4.870e-06 17.29 12.570 Caleb et al. (2018) [2018IAUS..337..322C]  
FRB151230            0.40    1.9 0.01 -1.10 1.780e-07 1.800e-07  9.36  9.490 Bhandari et al. (2018) [2018MNRAS.475.1427B]  
FRB151230            0.40    1.9 0.10 -1.16 4.000e-07 4.090e-07 21.05 21.540 Bhandari et al. (2018) [2018MNRAS.475.1427B]  
FRB151230            0.40    1.9 1.00 -1.24 6.760e-07 7.000e-07 35.57 36.870 Bhandari et al. (2018) [2018MNRAS.475.1427B]  


==> FRB_prop_ascii.txt <==
\begin{deluxetable}{cccccccccc}
\tablehead{\colhead{FRB} & \colhead{UTC} & \colhead{RA} & \colhead{DEC} & \colhead{Telescope} & \colhead{Central Frequency} & \colhead{Bandwidth} & \colhead{Flux} & \colhead{FWHM} & \colhead{Fluence}}
\startdata
FRB190806 & 17:07:58.0 & 00:02:21.38 & -07:34:54.6 & UTMOST & 835.0 & 31.25 & 3.91 & 11.96 & 46.8 \\
FRB190714 & 05:37:12.901 & 12:15.9 & -13:00 & ASKAP & 1297.0 & 336.0 & 4.7 & 1.7 & 8.0 \\
FRB190711 & 01:53:41.100 & 21:56 & -80:23 & ASKAP & 1297.0 & 336.0 & 4.11 & 9.0 & 28.0 \\
FRB190523 & 06:05:55.815 & 13:48:15.6 & +72:28:11 & DSA-10 & 1405.0 & 125.0 & 666.67 & 0.42 & 280.0 \\
FRB190322 & 07:00:12.3 & 04:46:14.45 & -66:55:27.8 & UTMOST & 835.0 & 31.25 & 11.85 & 1.35 & 16.0 \\
FRB181228 & 13:48:50.100 & 06:09:23.64 & -45:58:02.4 & UTMOST & 835.0 & 31.25 & 19.23 & 1.24 & 23.85 \\
FRB181017 & 10:24:37.400 & 22:05:54.82 & -08:50:34.22 & UTMOST & 835.0 & 31.25 & 161.0 & 0.32 & 51.52 \\
FRB180817.J1533+42 & 01:49:20.202 & 15:33 & +42:12 & CHIME/FRB & 600.0 & 400.0 & 70.27 & 0.37 & 26.0 \\
FRB180814.J1554+74 & 14:20:14.440 & 15:54 & +74:01 & CHIME/FRB & 600.0 & 400.0 & 138.89 & 0.18 & 25.0 \\
FRB180812.J0112+80 & 11:45:32.872 & 01:12 & +80:47 & CHIME/FRB & 600.0 & 400.0 & 14.4 & 1.25 & 18.0 \\
FRB180810.J1159+83 & 22:40:42.493 & 11:59 & +83:07 & CHIME/FRB & 600.0 & 400.0 & 60.71 & 0.28 & 17.0 \\
FRB180806.J1515+75 & 14:13:03.107 & 15:15 & +75:38 & CHIME/FRB & 600.0 & 400.0 & 34.78 & 0.69 & 24.0 \\
FRB180801.J2130+72 & 08:47:14.793 & 21:30 & +72:43 & CHIME/FRB & 600.0 & 400.0 & 54.9 & 0.51 & 28.0 \\
FRB180730.J0353+87 & 03:37:25.937 & 03:53 & +87:12 & CHIME/FRB & 600.0 & 400.0 & 119.05 & 0.42 & 50.0 \\
FRB180729.J0558+56 & 17:28:18.258 & 05:58 & +56:30 & CHIME/FRB & 600.0 & 400.0 & 112.5 & 0.08 & 9.0 \\
FRB180727.J1311+26 & 00:52:04.474 & 13:11 & +26:26 & CHIME/FRB & 600.0 & 400.0 & 17.95 & 0.78 & 14.0 \\
FRB180725.J0613+67 & 17:59:32.813 & 06:13 & +67:04 & CHIME/FRB & 600.0 & 400.0 & 38.71 & 0.31 & 12.0 \\
FRB 180528 & 04:24:00.9 & 06:38:48.7 & -49:53:59 & UTMOST & 835.0 & 32.0 & 15.75 & 2.0 & 32.0 \\
FRB180525 & 15:19:06.515 & 14:40 & -02:12 & ASKAP & 1297.0 & 336.0 & 78.9 & 3.8 & 299.82 \\
FRB180430 & 10:00:35.700 & 06:51 & -09:57 & ASKAP & 1297.0 & 336.0 & 147.5 & 1.2 & 177.0 \\
FRB180324 & 09:31:46.706 & 06:16 & -34:47 & ASKAP & 1297.0 & 336.0 & 16.5 & 4.3 & 70.95 \\
FRB180315 & 05:05:30.985 & 19:35 & -26:50 & ASKAP & 1297.0 & 336.0 & 23.3 & 2.4 & 55.92 \\
FRB 180311 & 04:11:54.800 & 21:31:33.42 & -57:44:26.7 & Parkes & 1352.0 & 338.381 & 0.2 & 12.0 & 2.4 \\
FRB 180301 & 07:34:19.760 & 06:12:43.4 & 04:33:44.8 & Parkes & 1352.0 & 338.381 & 0.5 & 3.0 & 1.5 \\
FRB180212 & 23:45:04.399 & 14:21 & -03:35 & ASKAP & 1297.0 & 336.0 & 53.0 & 1.81 & 95.93 \\
FRB180130 & 04:55:29.993 & 21:52.2 & -38:34 & ASKAP & 1297.0 & 336.0 & 23.1 & 4.1 & 94.71 \\
FRB180119 & 12:24:40.747 & 03:29.3 & -12:44 & ASKAP & 1297.0 & 336.0 & 40.7 & 2.7 & 109.89 \\
FRB180110 & 07:34:34.959 & 21:53.0 & -35:27 & ASKAP & 1297.0 & 336.0 & 128.1 & 3.2 & 409.92 \\
FRB171213 & 14:22:40.467 & 03:39 & -10:56 & ASKAP & 1297.0 & 336.0 & 88.6 & 1.5 & 132.9 \\
FRB 171209 & 20:34:23.500 & 15:50:25 & -46:10:20 & Parkes & 1352.0 & 338.381 & 0.92 & 2.5 & 2.3 \\
FRB171020 & 10:27:58.598 & 22:15 & -19:40 & ASKAP & 1297.0 & 336.0 & 117.6 & 3.2 & 376.32 \\
FRB171019 & 13:26:40.097 & 22:17.5 & -08:40 & ASKAP & 1297.0 & 336.0 & 40.5 & 5.4 & 218.7 \\
FRB171003 & 04:07:23.781 & 12:29.5 & -14:07 & ASKAP & 1297.0 & 336.0 & 40.5 & 2.0 & 81.0 \\
FRB170906 & 13:06:56.488 & 21:59.8 & -19:57 & ASKAP & 1297.0 & 336.0 & 29.6 & 2.5 & 74.0 \\
FRB 170827 & 16:20:18.000 & 00:49:18.66 & -65:33:02.3 & UTMOST & 835.0 & 32.0 & 50.3 & 0.4 & 19.87 \\
FRB170707 & 06:17:34.354 & 02:59 & -57:16 & ASKAP & 1297.0 & 336.0 & 14.8 & 3.5 & 51.8 \\
FRB170606 & 10:03:27.000 & 5:34:0.0 & 41:45:0.0 & Pushchino & 111.0 & 2.5 & 0.54 & 3300.0 & 1782.0 \\
FRB170428 & 18:02:34.700 & 21:47 & -41:51 & ASKAP & 1320.0 & 336.0 & 7.7 & 4.4 & 33.88 \\
FRB170416 & 23:11:12.799 & 22:13 & -55:02 & ASKAP & 1320.0 & 336.0 & 19.4 & 5.0 & 97.0 \\
FRB 160608 & 03:53:01.088 & 07:36:42 & -40:47:52 & UTMOST & 843.0 & 16.0 & 4.3 & 9.0 & 38.7 \\
FRB 151230 & 16:15:46.525 & 09:40:50 & -03:27:05 & Parkes & 1352.0 & 338.381 & 0.42 & 4.4 & 1.9
\enddata
\end{deluxetable}


==> FRBprop_mrt.txt <==
Title: Prompt X-ray emission from Fast Radio Bursts Upper limits with AstroSat 
Authors: Anumarlapudi A., Bhalerao V., Tendulkar S.P., Balasubramanian A. 
Table: Observed Parameters of Radio Bursts
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label        Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---     Name         Name designated to FRB
  20- 21 I2     h       Epoch.h      UTC hour of detection
  23- 24 I2     min     Epoch.m      UTC minute of detection
  26- 31 F6.3   s       Epoch.s      UTC second of detection
  33- 34 I2     h       RAh          Hour of Right Ascension (J2000)
  36- 37 I2     min     RAm          Minute of Right Ascension (J2000)
  39- 43 F5.2   s       RAs          ? Second of Right Ascension (J2000)
      46 A1     ---     DE-          Sign of the Declination (J2000)
  47- 48 I2     deg     DEd          Degree of Declination (J2000)
  50- 51 I2     arcmin  DEm          Arcminute of Declination (J2000)
  53- 57 F5.2   arcsec  DEs          ? Arcsecond of Declination (J2000)
  59- 67 A9     ---     Telescope    Radio Telescope
  69- 74 F6.1   MHz     Frequency    Central frequency
  76- 82 F7.3   MHz     Bandwidth    Bandwidth (1)
  84- 89 F6.2   Jy      Flux         Radio flux 
  91- 97 F7.2   ms      FWHM         Full Width at Half Maximum
  99-106 F8.3   Jy.ms   Fluence      Radio fluence
--------------------------------------------------------------------------------
Note (1): The value of Badwidth for FRB160608 reported is assumed to be 16 on 
          the basis of previous detection (FRB 160317) since the actual value 
          is missing from FRBCAT.
--------------------------------------------------------------------------------
FRB190806          17 07 58.000 00 02 21.38  -07 34 54.6  UTMOST     835.0  31.250   3.91   11.96   46.800 
FRB190714          05 37 12.901 12 15 54.    -13 00       ASKAP     1297.0 336.000   4.70    1.70    8.000 
FRB190711          01 53 41.100 21 56        -80 23       ASKAP     1297.0 336.000   4.11    9.00   28.000 
FRB190523          06 05 55.815 13 48 15.6   +72 28 11.   DSA-10    1405.0 125.000 666.67    0.42  280.000 
FRB190322          07 00 12.3   04 46 14.45  -66 55 27.8  UTMOST     835.0  31.250  11.85    1.35   16.000 
FRB181228          13 48 50.100 06 09 23.64  -45 58 02.4  UTMOST     835.0  31.250  19.23    1.24   23.850 
FRB181017          10 24 37.400 22 05 54.82  -08 50 34.22 UTMOST     835.0  31.250 161.00    0.32   51.520 
FRB180817.J1533+42 01 49 20.202 15 33        +42 12       CHIME/FRB  600.0 400.000  70.27    0.37   26.000 
FRB180814.J1554+74 14 20 14.440 15 54        +74 01       CHIME/FRB  600.0 400.000 138.89    0.18   25.000 
FRB180812.J0112+80 11 45 32.872 01 12        +80 47       CHIME/FRB  600.0 400.000  14.40    1.25   18.000 
FRB180810.J1159+83 22 40 42.493 11 59        +83 07       CHIME/FRB  600.0 400.000  60.71    0.28   17.000 
FRB180806.J1515+75 14 13 03.107 15 15        +75 38       CHIME/FRB  600.0 400.000  34.78    0.69   24.000 
FRB180801.J2130+72 08 47 14.793 21 30        +72 43       CHIME/FRB  600.0 400.000  54.90    0.51   28.000 
FRB180730.J0353+87 03 37 25.937 03 53        +87 12       CHIME/FRB  600.0 400.000 119.05    0.42   50.000 
FRB180729.J0558+56 17 28 18.258 05 58        +56 30       CHIME/FRB  600.0 400.000 112.50    0.08    9.000 
FRB180727.J1311+26 00 52 04.474 13 11        +26 26       CHIME/FRB  600.0 400.000  17.95    0.78   14.000 
FRB180725.J0613+67 17 59 32.813 06 13        +67 04       CHIME/FRB  600.0 400.000  38.71    0.31   12.000 
FRB180528          04 24 00.9   06 38 48.7   -49 53 59.   UTMOST     835.0  32.000  15.75    2.00   32.000 
FRB180525          15 19 06.515 14 40        -02 12       ASKAP     1297.0 336.000  78.90    3.80  299.820 
FRB180430          10 00 35.700 06 51        -09 57       ASKAP     1297.0 336.000 147.50    1.20  177.000 
FRB180324          09 31 46.706 06 16        -34 47       ASKAP     1297.0 336.000  16.50    4.30   70.950 
FRB180315          05 05 30.985 19 35        -26 50       ASKAP     1297.0 336.000  23.30    2.40   55.920 
FRB180311          04 11 54.800 21 31 33.42  -57 44 26.7  Parkes    1352.0 338.381   0.20   12.00    2.400 
FRB180301          07 34 19.760 06 12 43.4    04 33 44.8  Parkes    1352.0 338.381   0.50    3.00    1.500 
FRB180212          23 45 04.399 14 21        -03 35       ASKAP     1297.0 336.000  53.00    1.81   95.930 
FRB180130          04 55 29.993 21 52 12.    -38 34       ASKAP     1297.0 336.000  23.10    4.10   94.710 
FRB180119          12 24 40.747 03 29 18.    -12 44       ASKAP     1297.0 336.000  40.70    2.70  109.890 
FRB180110          07 34 34.959 21 53 00.    -35 27       ASKAP     1297.0 336.000 128.10    3.20  409.920 
FRB171213          14 22 40.467 03 39        -10 56       ASKAP     1297.0 336.000  88.60    1.50  132.900 
FRB171209          20 34 23.500 15 50 25.    -46 10 20.   Parkes    1352.0 338.381   0.92    2.50    2.300 
FRB171020          10 27 58.598 22 15        -19 40       ASKAP     1297.0 336.000 117.60    3.20  376.320 
FRB171019          13 26 40.097 22 17 30.    -08 40       ASKAP     1297.0 336.000  40.50    5.40  218.700 
FRB171003          04 07 23.781 12 29 30.    -14 07       ASKAP     1297.0 336.000  40.50    2.00   81.000 
FRB170906          13 06 56.488 21 59 48.    -19 57       ASKAP     1297.0 336.000  29.60    2.50   74.000 
FRB170827          16 20 18.000 00 49 18.66  -65 33 02.3  UTMOST     835.0  32.000  50.30    0.40   19.870 
FRB170707          06 17 34.354 02 59        -57 16       ASKAP     1297.0 336.000  14.80    3.50   51.800 
FRB170606          10 03 27.000 05 34  0.0    41 45  0.0  Pushchino  111.0   2.500   0.54 3300.00 1782.000 
FRB170428          18 02 34.700 21 47        -41 51       ASKAP     1320.0 336.000   7.70    4.40   33.880 
FRB170416          23 11 12.799 22 13        -55 02       ASKAP     1320.0 336.000  19.40    5.00   97.000 
FRB160608          03 53 01.088 07 36 42.    -40 47 52.   UTMOST     843.0  16.000   4.30    9.00   38.700 
FRB151230          16 15 46.525 09 40 50.    -03 27 05.   Parkes    1352.0 338.381   0.42    4.40    1.900 

